TinySDR: Low-Power SDR Platform for Over-the-Air Programmable IoT Testbeds

Wireless protocol design for IoT networks is an active area of research which has seen significant interest and developments in recent years. The research community is however handicapped by the lack of a flexible, easily deployable platform for prototyping IoT endpoints that would allow for ground up protocol development and investigation of how such protocols perform at scale. We introduce tinySDR, the first software-defined radio platform tailored to the needs of power-constrained IoT endpoints. TinySDR provides a standalone, fully programmable low power software-defined radio solution that can be duty cycled for battery operation like a real IoT endpoint, and more importantly, can be programmed over the air to allow for large scale deployment. We present extensive evaluation of our platform showing it consumes as little as 30 uW of power in sleep mode, which is 10,000x lower than existing SDR platforms. We present two case studies by implementing LoRa and BLE beacons on the platform and achieve sensitivities of -126 dBm and -94 dBm respectively while consuming 11% and 3% of the FPGA resources. Finally, using tinySDR, we explore the research question of whether an IoT device can demodulate concurrent LoRa transmissions in real-time, within its power and computing constraints.

==> figs/5_bench_power/tinysdr_lattice_power_tx.csv <==
nominal_output_power_900,total_power_900,nominal_output_power_2400,total_power_2400
-13.5,231,-11.5,244.75
-10,231,-8,244.75
-6.5,231,-4,244.75
-2.5,231,0,247.5
1.5,233.75,3.5,250.25
5.5,242,7.5,258.5
8,255.75,10.5,261.25
12,275,12.5,266.75
14,283.25,13.5,269.5
